Deep Double Descent for Time Series Forecasting: Avoiding Undertrained Models

Deep learning models, particularly Transformers, have achieved impressive results in various domains, including time series forecasting. While existing time series literature primarily focuses on model architecture modifications and data augmentation techniques, this paper explores the training schema of deep learning models for time series; how models are trained regardless of their architecture. We perform extensive experiments to investigate the occurrence of deep double descent in several Transformer models trained on public time series data sets. We demonstrate epoch-wise deep double descent and that overfitting can be reverted using more epochs. Leveraging these findings, we achieve state-of-the-art results for long sequence time series forecasting in nearly 70% of the 72 benchmarks tested. This suggests that many models in the literature may possess untapped potential. Additionally, we introduce a taxonomy for classifying training schema modifications, covering data augmentation, model inputs, model targets, time series per model, and computational budget.

==> CSV_results/Patch_vs_No_Patch.csv <==
Methods;;FEDformer-f;;FEDformer-f;Patch
Dataset;Metric;MSE;MAE;MSE;MAE
ETTh1;96;0.079;0.215;0.664;0.974
;192;0.104;0.245;0.667;0.999
;336;0.119;0.27;0.676;1.016
;720;0.142;0.299;0.668;1.031
ETTh2;96;0.128;0.271;0.664;0.974
;192;0.185;0.33;0.667;0.999
;336;0.231;0.378;0.676;1.016
;720;0.278;0.42;0.668;1.031
ETTm1;96;0.033;0.14;1.047;2.06
;192;0.058;0.186;1.065;2.129
;336;0.084;0.231;1.082;2.221
;720;0.102;0.25;1.129;2.355
ETTm2;96;0.067;0.198;0.647;0.919
;192;0.102;0.245;0.652;0.928
;336;0.13;0.279;0.659;0.94
;720;0.178;0.325;0.662;0.951

